Characterization of A Novel Avalanche Photodiode for Single Photon Detection in VIS-NIR Range

In this work we investigate operation in the Geiger mode of the new single photon avalanche photo diode (SPAD) SAP500 manufactured by Laser Components. This SPAD is sensitive in the range 400-1000nm and has a conventional reach-through structure which ensures good quantum efficiency at the long end of the spectrum. By use of passive and active quenching schemes we investigate detection efficiency, timing jitter, dark counts, afterpulsing, gain and other important parameters and compare them to the "standard" low noise SPAD C30902SH from Perkin Elmer. We conclude that SAP500 offers better combination of detection efficiency, low noise and timing precision.

==> Metadata.txt <==
Title: Characterization of A Novel Avalanche Photodiode for Single Photon
Detection in VIS-NIR Range
Authors: M. Stipcevic (1), H. Skenderovic (2) and D. Gracin (1) ((1) Rudjer
Boskovic Institute, Bijenicka 54, Zagreb, (2) Institute of Physics, Bijenicka
46, Zagreb)
Categories: quant-ph
License: http://arxiv.org/licenses/nonexclusive-distrib/1.0/
\pacs{42.50.Ar,82.80.Kq,85.60.Dw}
\keywords{}
\\
In this work we investigate operation in the Geiger mode of the new single
photon avalanche photo diode (SPAD) SAP500 manufactured by Laser Components.
This SPAD is sensitive in the range 400-1000nm and has a conventional
reach-through structure which ensures good quantum efficiency at the long end
of the spectrum. By use of passive and active quenching schemes we investigate
detection efficiency, timing jitter, dark counts, afterpulsing, gain and other
important parameters and compare them to those of the "standard" low noise SPAD
C30902SH from Perkin Elmer. We conclude that SAP500 offers an unmatched
combination of low noise, excellent timing and thermal stability.
\\


